Exploring binary black hole mergers and host galaxies with Shark and COMPAS

We explore the connection between the gravitational wave (GW) merger rates of stellar-mass binary black holes (BBH) and galaxy properties. We do this by generating populations of stars using the binary population synthesis code COMPAS and evolving them in galaxies from the semi-analytic galaxy formation model Shark, to determine the number of mergers occurring in each simulation time-step. We find that metal-rich and massive galaxies with star formation rate (SFR) greater than $1M_{\odot}/ \rm yr$ are 10 times more likely to have GW events compared to younger, less massive and metal poor galaxies. Our simulation with the default input parameters predicts a higher local merger rate density compared to the third GW transient catalogue (GWTC-3) prediction from LIGO, VIRGO and KAGRA, due to short coalescence times, low metallicities and a high SFR at low redshift in the simulation, which produces more BBHs that merge within the age of the Universe compared to observations. We identify alternate remnant mass models that more accurately reproduce the volumetric rate and provide updated fits to the merger rate as a function of redshift. We then investigate the relative fraction of GW events in our simulation that are in observable host galaxies from upcoming galaxy surveys, determining which of those are ideal for tracing host galaxies with high merger rates. The implications of this work can be utilised for constraining stellar evolution models, better informing follow-up programs, and placing informative priors on host galaxies when measuring cosmological parameters such as the Hubble constant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
